The Pre-He White Dwarfs in Eclipsing Binaries. IV. WASP 1814+48 with Multiperiodic Pulsations

For the EL CVn candidate 1SWASPJ181417.43+481117.0 (WASP 1814+48), we secured the first spectroscopic observations between 2015 April and 2021 March. Using the echelle spectra, the radial velocities (RVs) of the primary star were measured with its atmospheric parameters of $T_{\rm eff,1}=7770\pm130$ K and $v_1$$\sin$$i=47\pm6$ km s$^{-1}$. We fitted our single-lined RVs and the TESS light curve simultaneously. From the binary modeling, we determined the following fundamental parameters for each component: $M_1=1.659\pm0.048$ $M_\odot$, $R_1=1.945\pm0.027$ $R_\odot$, and $L_1=12.35\pm0.90$ $L_\odot$ for WASP 1814+48 A, and $M_2=0.172\pm0.005$ $M_\odot$, $R_2=0.194\pm0.005$ $R_\odot$, and $L_2=0.69\pm0.07$ $L_\odot$ for WASP 1814+48 B. The surface gravity of $\log g_2=5.098\pm0.026$ obtained from $M_2$ and $R_2$ is concurrent with 5.097$\pm$0.025 computed directly from the observable quantities. WASP 1814+48 B is well-matched with the 0.176 M$_\odot$ white dwarf (WD) evolutionary model for $Z=0.01$. The metallicity and our Galactic kinematics indicate that the program target is a thin-disk star. The whole light residuals after removal of the binary trend were analyzed and found to oscillate at a total of 52 frequencies. Among these, most of the low frequencies below 24 day$^{-1}$ are aliases and orbital harmonics. The five significant frequencies between 32 and 36 day$^{-1}$ are the pulsation modes of WASP 1814+48 A located in the $\delta$ Sct domain on ZAMS, and the high frequencies of 128$-$288 day$^{-1}$ arise from WASP 1814+48 B in the pre-He WD instability strip. Our results reveal that WASP 1814+48 is the fifth EL CVn star that is composed of a $\delta$ Sct-type primary and a pre-ELMV (extremely low-mass pre-He WD variable).

==> Table1.dat <==
Table 1. TESS Eclipse Timings of WASP 1814+48
===============================================================
      BJD               Error        Epoch       O-C      Min   
---------------------------------------------------------------
2,458,683.90998      +/-0.00057     -181.5    -0.00002    II 
2,458,684.81013      +/-0.00016     -181.0     0.00041    I  
2,458,685.70884      +/-0.00038     -180.5    -0.00060    II 
2,458,686.60921      +/-0.00025     -180.0     0.00006    I  
2,458,687.50768      +/-0.00028     -179.5    -0.00119    II 
2,458,688.40861      +/-0.00019     -179.0     0.00003    I  
2,458,689.30703      +/-0.00033     -178.5    -0.00127    II 
2,458,690.20880      +/-0.00021     -178.0     0.00079    I  
2,458,691.10946      +/-0.00025     -177.5     0.00173    II 
2,458,692.00737      +/-0.00029     -177.0    -0.00008    I  
2,458,692.90377      +/-0.00034     -176.5    -0.00339    II 
2,458,693.80728      +/-0.00040     -176.0     0.00041    I  
2,458,695.60587      +/-0.00027     -175.0    -0.00044    I  
2,458,698.30640      +/-0.00034     -173.5     0.00095    II 
2,458,699.20536      +/-0.00020     -173.0     0.00019    I  
2,458,700.10499      +/-0.00021     -172.5     0.00010    II 
2,458,701.00453      +/-0.00015     -172.0    -0.00007    I  
2,458,701.90550      +/-0.00027     -171.5     0.00119    II 
2,458,702.80403      +/-0.00029     -171.0     0.00000    I  
2,458,703.70114      +/-0.00018     -170.5    -0.00261    II 
2,458,704.60275      +/-0.00020     -170.0    -0.00071    I  
2,458,705.50284      +/-0.00031     -169.5    -0.00034    II 
2,458,706.40273      +/-0.00033     -169.0    -0.00017    I  
2,458,707.29972      +/-0.00030     -168.5    -0.00288    II 
2,458,708.20300      +/-0.00016     -168.0     0.00067    I  
2,458,709.10103      +/-0.00025     -167.5    -0.00101    II 
2,458,710.00198      +/-0.00029     -167.0     0.00022    I  
2,458,984.41576      +/-0.00022      -14.5     0.00081    II 
2,458,985.31488      +/-0.00025      -14.0     0.00022    I  
2,458,986.21052      +/-0.00033      -13.5    -0.00386    II 
2,458,987.11389      +/-0.00023      -13.0    -0.00020    I  
2,458,988.01454      +/-0.00025      -12.5     0.00073    II 
2,458,988.91342      +/-0.00024      -12.0    -0.00010    I  
2,458,989.81368      +/-0.00031      -11.5     0.00044    II 
2,458,990.71294      +/-0.00025      -11.0    -0.00002    I  
2,458,991.61082      +/-0.00027      -10.5    -0.00186    II 
2,458,992.51231      +/-0.00022      -10.0    -0.00008    I  
2,458,993.41217      +/-0.00021       -9.5     0.00007    II 
2,458,994.31184      +/-0.00022       -9.0     0.00003    I  
2,458,995.21267      +/-0.00031       -8.5     0.00113    II 
2,458,997.01205      +/-0.00035       -7.5     0.00109    II 
2,458,997.91028      +/-0.00014       -7.0    -0.00040    I  
2,458,998.80993      +/-0.00038       -6.5    -0.00046    II 
2,458,999.70984      +/-0.00019       -6.0    -0.00027    I  
2,459,000.60858      +/-0.00040       -5.5    -0.00124    II 
2,459,001.50912      +/-0.00016       -5.0    -0.00042    I  
2,459,002.41064      +/-0.00032       -4.5     0.00138    II 
2,459,003.30889      +/-0.00017       -4.0    -0.00008    I  
2,459,004.20728      +/-0.00033       -3.5    -0.00140    II 
2,459,005.10852      +/-0.00019       -3.0     0.00012    I  
2,459,006.00725      +/-0.00030       -2.5    -0.00087    II 
2,459,006.90786      +/-0.00019       -2.0     0.00003    I  
2,459,007.80766      +/-0.00032       -1.5     0.00011    II 
2,459,008.70729      +/-0.00061       -1.0     0.00003    I  
2,459,010.50644      +/-0.00023        0.0    -0.00026    I  
2,459,011.40737      +/-0.00021        0.5     0.00096    II 
2,459,012.30624      +/-0.00021        1.0     0.00011    I  
2,459,014.10554      +/-0.00026        2.0    -0.00002    I  
2,459,015.00711      +/-0.00038        2.5     0.00184    II 
2,459,015.90473      +/-0.00028        3.0    -0.00026    I  
2,459,017.70493      +/-0.00015        4.0     0.00052    I  
2,459,018.60347      +/-0.00030        4.5    -0.00066    II 
2,459,019.50307      +/-0.00020        5.0    -0.00078    I  
2,459,020.40010      +/-0.00021        5.5    -0.00347    II 
2,459,021.30291      +/-0.00018        6.0    -0.00037    I  
2,459,024.00420      +/-0.00026        7.5     0.00178    II 
2,459,024.90213      +/-0.00023        8.0    -0.00001    I  
2,459,025.80288      +/-0.00047        8.5     0.00103    II 
2,459,026.70148      +/-0.00018        9.0    -0.00010    I   
2,459,027.59920      +/-0.00031        9.5    -0.00209    II  
2,459,028.50077      +/-0.00018       10.0    -0.00024    I   
2,459,029.39877      +/-0.00036       10.5    -0.00194    II  
2,459,030.30020      +/-0.00022       11.0    -0.00024    I   
2,459,031.19827      +/-0.00045       11.5    -0.00188    II  
2,459,032.10009      +/-0.00020       12.0     0.00022    I   
2,459,032.99864      +/-0.00018       12.5    -0.00094    II  
2,459,033.89931      +/-0.00021       13.0     0.00002    I   
2,459,034.79839      +/-0.00033       13.5    -0.00062    II  
2,459,391.08450      +/-0.00027      211.5    -0.00180    II  
2,459,391.98602      +/-0.00028      212.0     0.00000    I   
2,459,392.88542      +/-0.00020      212.5    -0.00032    II  
2,459,393.78532      +/-0.00016      213.0    -0.00013    I   
2,459,394.68569      +/-0.00033      213.5     0.00052    II  
2,459,395.58529      +/-0.00026      214.0     0.00041    I   
2,459,396.48519      +/-0.00032      214.5     0.00060    II  
2,459,397.38436      +/-0.00030      215.0     0.00005    I   
2,459,398.28464      +/-0.00041      215.5     0.00062    II  
2,459,399.18346      +/-0.00023      216.0    -0.00028    I   
2,459,400.08358      +/-0.00026      216.5     0.00012    II  
2,459,400.98356      +/-0.00027      217.0     0.00038    I   
2,459,401.88223      +/-0.00027      217.5    -0.00066    II  
2,459,402.78316      +/-0.00026      218.0     0.00056    I   
2,459,403.68234      +/-0.00026      218.5     0.00003    II  
2,459,405.48057      +/-0.00030      219.5    -0.00118    II  
2,459,406.38130      +/-0.00020      220.0    -0.00017    I   
2,459,407.28242      +/-0.00023      220.5     0.00124    II  
2,459,408.18059      +/-0.00022      221.0    -0.00031    I   
2,459,409.07898      +/-0.00026      221.5    -0.00164    II  
2,459,409.98016      +/-0.00022      222.0    -0.00016    I   
2,459,410.88018      +/-0.00020      222.5     0.00013    II  
2,459,411.77980      +/-0.00020      223.0     0.00005    I   
2,459,412.68076      +/-0.00023      223.5     0.00129    II  
2,459,413.57909      +/-0.00033      224.0    -0.00010    I   
2,459,414.47746      +/-0.00036      224.5    -0.00145    II  
2,459,415.37861      +/-0.00024      225.0    -0.00001    I   
2,459,416.27779      +/-0.00025      225.5    -0.00055    II  
2,459,417.17805      +/-0.00024      226.0     0.00000    I   
2,459,418.07583      +/-0.00053      226.5    -0.00194    II  
2,459,420.77730      +/-0.00021      228.0     0.00039    I   
2,459,421.67562      +/-0.00020      228.5    -0.00101    II  
2,459,422.57613      +/-0.00018      229.0    -0.00021    I   
2,459,423.47716      +/-0.00041      229.5     0.00110    II  
2,459,424.37530      +/-0.00018      230.0    -0.00047    I   
2,459,425.27464      +/-0.00038      230.5    -0.00085    II  
2,459,426.17516      +/-0.00020      231.0    -0.00005    I   
2,459,427.07295      +/-0.00023      231.5    -0.00197    II  
2,459,427.97449      +/-0.00018      232.0    -0.00015    I   
2,459,428.87482      +/-0.00023      232.5     0.00047    II  
2,459,429.77379      +/-0.00051      233.0    -0.00028    I   
2,459,430.67537      +/-0.00058      233.5     0.00159    II  
2,459,431.57354      +/-0.00020      234.0     0.00004    I   
2,459,432.47213      +/-0.00033      234.5    -0.00108    II  
2,459,434.27280      +/-0.00032      235.5     0.00016    II  
2,459,435.17259      +/-0.00016      236.0     0.00023    I   
2,459,436.07304      +/-0.00024      236.5     0.00097    II  
2,459,436.97209      +/-0.00025      237.0     0.00030    I   
2,459,437.87026      +/-0.00031      237.5    -0.00124    II  
2,459,438.77177      +/-0.00015      238.0     0.00055    I   
2,459,439.67092      +/-0.00027      238.5    -0.00001    II  
2,459,440.57011      +/-0.00035      239.0    -0.00055    I   
2,459,441.47151      +/-0.00022      239.5     0.00115    II  
2,459,442.37056      +/-0.00021      240.0     0.00048    I   
2,459,443.26868      +/-0.00034      240.5    -0.00112    II  
2,459,444.16981      +/-0.00032      241.0     0.00030    I   
2,459,445.06921      +/-0.00031      241.5    -0.00002    II  
2,459,445.96904      +/-0.00025      242.0     0.00010    I   
---------------------------------------------------------------
